nl2spec: Interactively Translating Unstructured Natural Language to Temporal Logics with Large Language Models

A rigorous formalization of desired system requirements is indispensable when performing any verification task. This often limits the application of verification techniques, as writing formal specifications is an error-prone and time-consuming manual task. To facilitate this, we present nl2spec, a framework for applying Large Language Models (LLMs) to derive formal specifications (in temporal logics) from unstructured natural language. In particular, we introduce a new methodology to detect and resolve the inherent ambiguity of system requirements in natural language: we utilize LLMs to map subformulas of the formalization back to the corresponding natural language fragments of the input. Users iteratively add, delete, and edit these sub-translations to amend erroneous formalizations, which is easier than manually redrafting the entire formalization. The framework is agnostic to specific application domains and can be extended to similar specification languages and new neural models. We perform a user study to obtain a challenging dataset, which we use to run experiments on the quality of translations. We provide an open-source implementation, including a web-based frontend.

==> fixed_prompt_map.txt <==
Translate the following natural language sentences into an LTL formula and explain your translation step by step.
Remember that X means "next", U means "until", G means "globally", F means "finally", which means GF means "infinitely often".
The formula should only contain atomic propositions or operators |, &, ~, ->, <->, X, U, G, F.
Natural Language: Globally if a holds then c is true until b.
Given translations: {}
Explanation: "a holds" from the input translates to the atomic proposition a. "c is true until b" from the input translates to the subformula c U b.
"if x then y" translates to an implication x -> y, so "if a holds then c is true until b" translates to an implication a -> c U b. "Globally" from the input translates to the temporal operator G.
Explanation dictionary: {"a holds" : "a", "c is true until b" : "c U b", "if a holds then c is true until b" : "a -> c U b", "Globally" : "G"}
So the final LTL translation is G (a -> (c U b)).FINISH
Natural Language: Every request r is eventually followed by a grant g.
Given translations: {}
Explanation: "Request r" from the input translates to the atomic proposition r and "grant g" translates to the atomic proposition g.
"every" means at every point in time, i.e., globally, "never" means at no point in time, and "eventually" translates to the temporal operator F. "followed by" is the natural language representation of an implication.
Explanation dictionary: {"Request r" : "r", "grant g" : "g", "every" : "G", "eventually" : "F", "followed by" : "->"}
So the final LTL translation is G (r -> F g).FINISH
